Contextualized moral inference

Developing moral awareness in intelligent systems has shifted from a topic of philosophical inquiry to a critical and practical issue in artificial intelligence over the past decades. However, automated inference of everyday moral situations remains an under-explored problem. We present a text-based approach that predicts people's intuitive judgment of moral vignettes. Our methodology builds on recent work in contextualized language models and textual inference of moral sentiment. We show that a contextualized representation offers a substantial advantage over alternative representations based on word embeddings and emotion sentiment in inferring human moral judgment, evaluated and reflected in three independent datasets from moral psychology. We discuss the promise and limitations of our approach toward automated textual moral reasoning.

==> supplemental/bert_errors.csv <==
dataset,sentence,prediction,truth
vignettes_chadwick,reading to the children at a library or hospital.,cooperative,charitable
vignettes_chadwick,giving clothes and items no longer needed to the less fortunate.,cooperative,charitable
vignettes_chadwick,talking to the sick.,friendly,charitable
vignettes_chadwick,buying a friend that is broke lunch.,dishonest,charitable
vignettes_chadwick,stopping at a car wash being operated by an organization or team.,friendly,charitable
vignettes_chadwick,telling police where a thief went.,honest,cooperative
vignettes_chadwick,listening to anothers opinion when it is strongly opposed to your own.,dishonest,cooperative
vignettes_chadwick,paying back money you owe.,honest,cooperative
vignettes_chadwick,holding back snide comments you have for a team member.,disloyal,cooperative
vignettes_chadwick,working on a team project without starting conflicts.,loyal,cooperative
vignettes_chadwick,doing a project even if its not your idea.,loyal,cooperative
vignettes_chadwick,helping your mom  dad bring in the groceries.,charitable,cooperative
vignettes_chadwick,cleaning the windshield while your friend is gassing up.,friendly,cooperative
vignettes_chadwick,helping bring in the groceries.,charitable,cooperative
vignettes_chadwick,con artists tricking charitable people out of their money.,disloyal,dishonest
vignettes_chadwick,pretending to be someones friend because they pay for you when you go out.,disloyal,dishonest
vignettes_chadwick,looking at someone elses test answers.,disloyal,dishonest
vignettes_chadwick,not returning extra money that is given to you by accident when cashing your paycheck.,honest,dishonest
vignettes_chadwick,lying about your age.,unfriendly,dishonest
vignettes_chadwick,not defending family regardless of situation or history.,loyal,disloyal
vignettes_chadwick,not following the laws.,uncooperative,disloyal
vignettes_chadwick,helping a person at the store when they are short on money.,charitable,friendly
vignettes_chadwick,making a confession.,disloyal,honest
vignettes_chadwick,correcting a cashier when they give you too much change.,dishonest,honest
vignettes_chadwick,paying for your meal even though no one is looking.,unfriendly,honest
vignettes_chadwick,disagreeing with a friend when you do not believe what they are saying.,disloyal,honest
vignettes_chadwick,telling your friend that an outfit is not becoming of her.,loyal,honest
vignettes_chadwick,turning in a lost book.,dishonest,honest
vignettes_chadwick,refusing to sell corporate secrets for money.,uncharitable,loyal
vignettes_chadwick,putting your loved ones before yourself.,charitable,loyal
vignettes_chadwick,supporting parents when they are in need.,charitable,loyal
vignettes_chadwick,putting family before friends or fun.,disloyal,loyal
vignettes_chadwick,maintaining a job when a salary increase is available somewhere else.,disloyal,loyal
vignettes_chadwick,always helping your mom with chores without being asked.,charitable,loyal
vignettes_chadwick,giving the homeless guy rocks instead of food.,charitable,uncharitable
vignettes_chadwick,throwing away items that could be donated.,dishonest,uncharitable
vignettes_chadwick,making a smart remark when asked to donate something to a group.,cooperative,uncharitable
vignettes_chadwick,backing out of someones life because they have an addiction.,disloyal,uncharitable
vignettes_chadwick,ignoring someone who asks for money to eat.,unfriendly,uncharitable
vignettes_chadwick,telling people that they should get a job.,unfriendly,uncharitable
vignettes_chadwick,buying from big corporations.,disloyal,uncharitable
vignettes_chadwick,refusing to pitch in for dinner because its not your favorite restaurant.,uncharitable,uncooperative
vignettes_chadwick,doing the opposite of what someone tells you.,unfriendly,uncooperative
vignettes_chadwick,watching someone struggle to carry a box while you sit on your butt.,unfriendly,uncooperative
vignettes_chadwick,ignoring someone who is speaking.,unfriendly,uncooperative
vignettes_chadwick,not listening to an elder.,unfriendly,uncooperative
vignettes_chadwick,never listening to what others have to say.,uncooperative,unfriendly
vignettes_chadwick,exhibiting a bad attitude to friends when they are not the reason you are in a bad mood.,disloyal,unfriendly
vignettes_chadwick,giving someone part time work to get them on their feet.,cooperative,charitable
vignettes_chadwick,giving a friend without a car rides.,uncharitable,charitable
vignettes_chadwick,singing xmas carols at an elderly home.,loyal,charitable
vignettes_chadwick,tipping a waiter or waitress.,dishonest,charitable
vignettes_chadwick,playing the baseball game no matter where they play you.,uncooperative,cooperative
vignettes_chadwick,buckling your seat belt like your mom asked.,charitable,cooperative
vignettes_chadwick,paying attention in class.,friendly,cooperative
vignettes_chadwick,telling someone you love them when you do not.,loyal,dishonest
vignettes_chadwick,lying to your family about a situation.,disloyal,dishonest
vignettes_chadwick,saying youre going to spend the night at a friends but instead going out to party.,cooperative,dishonest
vignettes_chadwick,accepting more than the correct change when making a purchase.,honest,dishonest
vignettes_chadwick,hiding something.,disloyal,dishonest
vignettes_chadwick,lying about your age to get into a night club.,unfriendly,dishonest
vignettes_chadwick,not giving someone your honest opinion on the way they look.,unfriendly,dishonest
vignettes_chadwick,cheating on ones romantic partner.,dishonest,disloyal
vignettes_chadwick,stealing from employer.,dishonest,disloyal
vignettes_chadwick,giving personal information to another when asked not to by a friend.,cooperative,disloyal
vignettes_chadwick,speaking ill of a parent or sibling.,unfriendly,disloyal
vignettes_chadwick,not being responsible at work lying to have a day off.,uncharitable,disloyal
vignettes_chadwick,not supporting a friend when they are moving to a new place because you are going to miss them.,uncharitable,disloyal
vignettes_chadwick,saying bad things about your place of employment.,unfriendly,disloyal
vignettes_chadwick,working for nissan but buying a new honda.,charitable,disloyal
vignettes_chadwick,talking  helping out one who is an outsider.,cooperative,friendly
vignettes_chadwick,cheering up a person who seems to be having a bad day.,unfriendly,friendly
vignettes_chadwick,helping someone find a lost dog.,honest,friendly
vignettes_chadwick,talking to those who seem uncomfortable in an unfamiliar situation.,unfriendly,friendly
vignettes_chadwick,helping someone with a course that they have difficulties with.,cooperative,friendly
vignettes_chadwick,when working in a team encouraging the quieter ones to talk.,cooperative,friendly
vignettes_chadwick,flashing a smile at someone who you dont exactly adore.,unfriendly,friendly
vignettes_chadwick,finding keys cell phone  etc  and turning them in.,cooperative,honest
vignettes_chadwick,telling someone you are not interested instead of giving them the run around.,uncooperative,honest
vignettes_chadwick,telling someone they have something on their face when out in public.,unfriendly,honest
vignettes_chadwick,telling your friend that their ex has been after you.,loyal,honest
vignettes_chadwick,attending an alcoholics anonymous meeting with a friend for support.,cooperative,loyal
vignettes_chadwick,refusing to disclose information about a friend when asked not to.,uncharitable,loyal
vignettes_chadwick,helping someone even though its inconvenient for you.,cooperative,loyal
vignettes_chadwick,accepting your inlaws even though they hate you.,dishonest,loyal
vignettes_chadwick,cooking dinner when youre really not feeling up to it.,cooperative,loyal
vignettes_chadwick,being rude to those who are working for the greater good.,unfriendly,uncharitable
vignettes_chadwick,not letting a friend stay at your house if they have nowhere to go.,unfriendly,uncharitable
vignettes_chadwick,not offering service to someone who isnt dressed up to par.,unfriendly,uncharitable
vignettes_chadwick,driving by someone who needs a ride.,uncooperative,uncharitable
vignettes_chadwick,continuing to ask someone on a date when they have asked you not to.,loyal,uncooperative
vignettes_chadwick,making everything a joke.,disloyal,uncooperative
vignettes_chadwick,remaining silent when asked hows it going.,uncooperative,unfriendly
vignettes_chadwick,making smart comments about everything.,friendly,unfriendly
vignettes_chadwick,not saying hello to old teachers or professors.,disloyal,unfriendly
vignettes_chadwick,avoiding luncheons with coworkers or fellow students.,disloyal,unfriendly
vignettes_chadwick,mentoring children.,friendly,charitable
vignettes_chadwick,being a teacher especially in a school with bad test scores.,disloyal,charitable
vignettes_chadwick,buying newspapers from the person on the street.,dishonest,charitable
vignettes_chadwick,helping your parents with dinner when they are swamped.,loyal,cooperative
vignettes_chadwick,going with friends to a club that doesnt play your type of music.,disloyal,cooperative
vignettes_chadwick,cleaning up after ones self after eating so the next guy has a pleasant experience.,friendly,cooperative
vignettes_chadwick,leaving when asked to leave.,unfriendly,cooperative
vignettes_chadwick,chipping in money when your friends order a pizza.,dishonest,cooperative
vignettes_chadwick,going to church although you werent chosen to read.,uncharitable,cooperative
vignettes_chadwick,cheating on wife  husband  girlfriend  boyfriend.,disloyal,dishonest
vignettes_chadwick,forging a check.,disloyal,dishonest
vignettes_chadwick,taking credit for someone elses work.,cooperative,dishonest
vignettes_chadwick,not paying for some candy at the store.,uncharitable,dishonest
vignettes_chadwick,telling a person they are nice when really you think theyre rude.,friendly,dishonest
vignettes_chadwick,turning your back on a close friend because they have nothing material to offer.,uncharitable,disloyal
vignettes_chadwick,disclaiming your family because you think they are an embarrassment.,dishonest,disloyal
vignettes_chadwick,sneaking around behind a persons back.,dishonest,disloyal
vignettes_chadwick,if you tell a secret someone told you.,honest,disloyal
vignettes_chadwick,not backing your friend up in a fight.,uncooperative,disloyal
vignettes_chadwick,not attending your best friends graduation because its boring.,uncooperative,disloyal
vignettes_chadwick,being nice to your coworkers even under stress.,loyal,friendly
vignettes_chadwick,not making fun of others or hurting them in any other way.,cooperative,friendly
vignettes_chadwick,babysitting for the neighbors.,cooperative,friendly
vignettes_chadwick,making attempts to converse with fellow students in class.,cooperative,friendly
vignettes_chadwick,telling the teacher how much you like the class.,cooperative,friendly
vignettes_chadwick,when you like to listen.,cooperative,friendly
vignettes_chadwick,admitting that you cheated on your boygirlfriend.,dishonest,honest
vignettes_chadwick,admit to your mistakes although you know youll get in trouble.,uncooperative,honest
vignettes_chadwick,answering questions on a survey that correspond to your actual beliefs or condition.,dishonest,honest
vignettes_chadwick,not shortchanging someone.,cooperative,honest
vignettes_chadwick,moving across the country to take care of a sick friend.,disloyal,loyal
vignettes_chadwick,being true to your kids if you tell them youll do something do it.,cooperative,loyal
vignettes_chadwick,not cheating on someone even if you dont have the same feelings for them anymore and telling them that.,honest,loyal
vignettes_chadwick,staying with your spouse after they gain weight lose hair etc.,charitable,loyal
vignettes_chadwick,visiting both parents even though they are divorced.,disloyal,loyal
vignettes_chadwick,name calling those less fortunate than you.,unfriendly,uncharitable
vignettes_chadwick,getting a free car wash and not giving a donation.,charitable,uncharitable
vignettes_chadwick,not being interested in what others need.,uncooperative,uncharitable
vignettes_chadwick,refusing to take the time to explain your beliefs to others.,uncooperative,uncharitable
vignettes_chadwick,not wanting anyone over for dinner.,uncooperative,uncharitable
vignettes_chadwick,leaving in the middle of a discussion.,unfriendly,uncooperative
vignettes_chadwick,making fun of people to make yourself feel better.,dishonest,unfriendly
vignettes_chadwick,talking about someone behind their back.,disloyal,unfriendly
vignettes_chadwick,being closed minded.,uncooperative,unfriendly
vignettes_chadwick,not helping someone out at work when they could use some help.,uncharitable,unfriendly
vignettes_chadwick,when a person working at a restaurant asks what do you want without saying hi first.,friendly,unfriendly
vignettes_chadwick,if youre always very quiet.,uncooperative,unfriendly
vignettes_chadwick,adopting a child that has special needs.,uncharitable,charitable
vignettes_chadwick,enduring some sort of short term pain in order to help another.,loyal,charitable
vignettes_chadwick,trying hard to help a friends friend that you even dont know.,loyal,charitable
vignettes_chadwick,giving away your coats that you know youre not going to wear.,disloyal,charitable
vignettes_chadwick,helping take care of a siblings children while they are at work.,loyal,charitable
vignettes_chadwick,giving left over food to a bum after a big meal instead of throwing it away.,uncharitable,charitable
vignettes_chadwick,doing a task that you do not want to in order to benefit the community at large.,uncharitable,cooperative
vignettes_chadwick,accepting that you were wrong and taking actions that were previously opposite to your beliefs.,honest,cooperative
vignettes_chadwick,working together for the greater good.,loyal,cooperative
vignettes_chadwick,doing half of the household chores.,charitable,cooperative
vignettes_chadwick,fitting in with the group and helping come down to decisions.,friendly,cooperative
vignettes_chadwick,not calling a person back when asked by them not to.,unfriendly,cooperative
vignettes_chadwick,telling your roommate that you didnt borrow her shirt and stain it when you did.,honest,dishonest
vignettes_chadwick,taking someones change from their house when found on the floor.,honest,dishonest
vignettes_chadwick,returning a used item for a full refund.,honest,dishonest
vignettes_chadwick,clocking into work  min early.,honest,dishonest
vignettes_chadwick,back stabbing.,unfriendly,disloyal
vignettes_chadwick,not standing up for ones convictions.,uncharitable,disloyal
vignettes_chadwick,if a person speaks ill of a friend and you agree just so theyll like you.,friendly,disloyal
vignettes_chadwick,lying to family.,dishonest,disloyal
vignettes_chadwick,talking behind a friends back.,friendly,disloyal
vignettes_chadwick,going on a date with your friends exboyfriend  girlfriend.,loyal,disloyal
vignettes_chadwick,siding with a person you hardly know when your friend is in a jam.,friendly,disloyal
vignettes_chadwick,showing up late to work.,unfriendly,disloyal
vignettes_chadwick,not going to a friends art opening.,uncharitable,disloyal
vignettes_chadwick,at the grocery store somebody hits on the shelf things fall off and you help pick everything up.,cooperative,friendly
vignettes_chadwick,not taking credit when given it for something someone else did.,dishonest,honest
vignettes_chadwick,finding a lost dog and trying to find its owner before deciding to keep it.,loyal,honest
vignettes_chadwick,paying for items you take from a store.,cooperative,honest
vignettes_chadwick,giving your real opinion about an issue in class or debate.,cooperative,honest
vignettes_chadwick,following all the laws.,cooperative,loyal
vignettes_chadwick,when your best friend wants to just borrow a little money from you and you refuse even though you know the will pay you back.,honest,uncharitable
vignettes_chadwick,taking more time than you are allotted to a lunch break at work.,charitable,uncharitable
vignettes_chadwick,not telling police where a thief went.,dishonest,uncooperative
vignettes_chadwick,ditching one friend because another has more plans that night.,disloyal,uncooperative
vignettes_chadwick,not listening in class.,unfriendly,uncooperative
vignettes_chadwick,not voting in a presidential election.,uncharitable,uncooperative
vignettes_chadwick,not wanting to learn music because its too easy.,uncharitable,uncooperative
vignettes_chadwick,pushing someone out of the way so you can be first.,uncooperative,unfriendly
vignettes_chadwick,giving someone dirty looks because of their clothing hair etc.,disloyal,unfriendly
vignettes_chadwick,talking above someone.,friendly,unfriendly
vignettes_chadwick,talking bad about someone you know or dont know.,disloyal,unfriendly
vignettes_chadwick,providing customer service without a hello thank you or goodbye.,uncharitable,unfriendly
vignettes_chadwick,cutting someone off while driving.,disloyal,unfriendly
vignettes_chadwick,making prank phone calls.,disloyal,unfriendly
vignettes_chadwick,not buying a new car you dont need and donating the money instead.,uncharitable,charitable
vignettes_chadwick,becoming a big brother or big sister.,loyal,charitable
vignettes_chadwick,offering advice.,cooperative,charitable
vignettes_chadwick,being civil to your annoying roommate.,unfriendly,cooperative
vignettes_chadwick,performing your assigned role without complaint.,honest,cooperative
vignettes_chadwick,assisting a professor with handing out materials.,friendly,cooperative
vignettes_chadwick,answering questions asked in class when they are directed toward you.,friendly,cooperative
vignettes_chadwick,helping a store clerk find the item on sale in the ad.,honest,cooperative
vignettes_chadwick,taking the tip from another table at a restaurant.,charitable,dishonest
vignettes_chadwick,smoking weed and telling your mom you dont.,charitable,dishonest
vignettes_chadwick,taking other peoples belongings without asking first.,unfriendly,dishonest
vignettes_chadwick,accepting praise from another when it was not earned.,friendly,dishonest
vignettes_chadwick,eating the rest of the pizza and denying it.,uncooperative,dishonest
vignettes_chadwick,being a friend when you really dislike that person.,disloyal,dishonest
vignettes_chadwick,having an affair if you have kids and so also cheating them.,dishonest,disloyal
vignettes_chadwick,ditching a friend because other people think he  she is weird etc.,uncooperative,disloyal
vignettes_chadwick,making promises and not keeping them leaving somebody waiting.,loyal,disloyal
vignettes_chadwick,giving away answers to a test.,honest,disloyal
vignettes_chadwick,taking someone out and paying for it.,dishonest,friendly
vignettes_chadwick,helping an elderly person cross the street.,charitable,friendly
vignettes_chadwick,sharing food.,cooperative,friendly
vignettes_chadwick,speaking to the person who serves you coffee or anything else like a human being.,charitable,friendly
vignettes_chadwick,picking up something for the person next to you who dropped it.,honest,friendly
vignettes_chadwick,saying excuse me when you pass in front of someone.,honest,friendly
vignettes_chadwick,sharing cigarettes with fellow smokers.,charitable,friendly
vignettes_chadwick,refusing to cheat on an exam when there is an opportunity to do so.,loyal,honest
vignettes_chadwick,not copying your neighbors answers on an exam.,dishonest,honest
vignettes_chadwick,when you find change at someones house give it to them instead of taking it.,dishonest,honest
vignettes_chadwick,telling a friend about a quality you dont like about them to help them improve themselves.,disloyal,honest
vignettes_chadwick,ask when you need money and cannot pay it back.,uncharitable,honest
vignettes_chadwick,turning down a date with your best friends ex.,disloyal,loyal
vignettes_chadwick,voting for the candidate of your political party.,disloyal,loyal
vignettes_chadwick,being ignorant to the fact that everyone needs a little help.,unfriendly,uncharitable
vignettes_chadwick,selling stuff cheaply that you dont want instead of donating it.,honest,uncharitable
vignettes_chadwick,not singing xmas carols at an elderly house.,uncooperative,uncharitable
vignettes_chadwick,refusing to admit that you wrong when strong evidence is against you.,loyal,uncooperative
vignettes_chadwick,trying to take complete control of a group.,cooperative,uncooperative
vignettes_chadwick,giving the silent treatment.,unfriendly,uncooperative
vignettes_chadwick,going to the place you want to eat all the time.,loyal,uncooperative
vignettes_chadwick,not allowing another to have food when more than enough is available.,uncharitable,unfriendly
vignettes_chadwick,looking down on poor people.,uncharitable,unfriendly
vignettes_chadwick,giving someone the middle finger.,charitable,unfriendly
vignettes_chadwick,not calling when you said you would.,cooperative,unfriendly
vignettes_clifford,a girl says that another girl is too ugly to be a varsity cheerleader.,fairness,care
vignettes_clifford,a student copies a classmates answer sheet on a makeup final exam.,authority,fairness
vignettes_clifford,a soccer player pretends to be seriously fouled by an opposing player.,care,fairness
vignettes_clifford,a former us general says publicly he would never buy any american product.,authority,loyalty
vignettes_clifford,a mayor says that the neighboring town is a much better town.,fairness,loyalty
vignettes_clifford,a teacher publicly says she hopes another school wins the math contest.,fairness,loyalty
vignettes_clifford,the coachs wife sponsors a bake sale for her husbands rival team.,purity,loyalty
vignettes_clifford,a player publicly yells at his soccer coach during a playoff game.,loyalty,authority
vignettes_clifford,a boy turns up the tv as his father talks about his military service.,care,authority
vignettes_clifford,a woman burps and farts loudly while eating at a fast food truck.,care,purity
vignettes_clifford,a woman comments out loud about how fat another woman looks in her jeans.,purity,care
vignettes_clifford,a man quickly cancels a blind date as soon as he sees the woman.,authority,care
vignettes_clifford,a manager takes half the doughnuts from a box leaving little for others.,purity,fairness
vignettes_clifford,a girl takes all the halloween candy from a bowl leaving none for others.,care,fairness
vignettes_clifford,a politician uses federal tax dollars to build an extension on his home.,loyalty,fairness
vignettes_clifford,a boy skips to the front of the line because his friend is an employee.,authority,fairness
vignettes_clifford,a woman spray paints graffiti across the steps of the local courthouse.,care,authority
vignettes_clifford,a teenage girl comes home late and ignoring her parents strict curfew.,care,authority
vignettes_clifford,a boy spraypaints anarchy symbols on the side of the police station.,care,authority
vignettes_clifford,a man loudly tells his wife that the dinner she cooked tastes awful.,purity,care
vignettes_clifford,an employee jokes with competitors about how bad his company did last year.,fairness,loyalty
vignettes_clifford,an employee tries to undermine all of her boss ideas in front of others.,fairness,authority
vignettes_clifford,a student states that her professor is a fool during an afternoon class.,fairness,authority
vignettes_clifford,a very drunk woman makes out with multiple strangers on the city bus.,care,purity
vignettes_clifford,a family eats the carcass of their pet dog that had been run over.,care,purity
vignettes_clifford,a woman has intimate relations with a recently deceased loved one.,care,purity
vignettes_clifford,two first cousins get married to each other in an elaborate wedding.,loyalty,purity
vignettes_clifford,a college student drinks until she vomits on herself and falls asleep.,care,purity
vignettes_clifford,a zoo trainer jabs a dolphin to get it to entertain his customers.,authority,care
vignettes_clifford,someone leaves his dog outside in the rain after it dug in the trash.,fairness,care
vignettes_clifford,a professor gives a bad grade to a student just because he dislikes him.,care,fairness
vignettes_clifford,a coach celebrates with the opposing teams players who just won the game.,fairness,loyalty
vignettes_clifford,a man leaves his family business to go work for their main competitor.,fairness,loyalty
vignettes_clifford,a girl and her sister make out with each other just for practice.,care,purity
vignettes_clifford,a boy places a thumbtack sticking up on the chair of another student.,fairness,care
vignettes_clifford,a head cheerleader boos her high schools team during a homecoming game.,care,loyalty
vignettes_clifford,an intern disobeys an order to dress professionally and comb his hair.,care,authority
vignettes_clifford,a man searches through the trash to find womens discarded underwear.,care,purity
vignettes_clifford,a single man orders an inflatable sex doll that looks like his secretary.,fairness,purity
vignettes_mccurrie,teacher hits a student with a ruler.,authority,care
vignettes_mccurrie,a man jumps a desk and punches a security guard.,authority,care
vignettes_mccurrie,a man refuses to hire a woman because she is a woman.,care,fairness
vignettes_mccurrie,a woman lied to put her husband in jail.,loyalty,fairness
vignettes_mccurrie,lance armstrong admitting to drug cheating.,care,fairness
vignettes_mccurrie,guy admits to cheating on girlfriend.,care,loyalty
vignettes_mccurrie,a man disrespects the judge when he is on trial.,fairness,authority
vignettes_mccurrie,guys wont date a girl because shes overweight.,fairness,care
vignettes_mccurrie,people rob an apple computer store.,care,fairness
vignettes_mccurrie,a girl goes to the bathroom and injects herself with drugs.,fairness,purity
vignettes_mccurrie,a man takes drugs on a bus.,fairness,purity
vignettes_mccurrie,women gossip at work.,authority,care
vignettes_mccurrie,a man yells insults at his grandma.,authority,care
vignettes_mccurrie,police in riot gear forcefully deal with protesters.,authority,care
vignettes_mccurrie,a mother yells at child.,authority,care
vignettes_mccurrie,student cheats in test.,authority,fairness
vignettes_mccurrie,a boy in a hurdle race cheats and runs around the hurdles.,care,fairness
vignettes_mccurrie,a female group audition on talent show and one girl betrays the others for a chance to proceed in the competition.,authority,loyalty
vignettes_mccurrie,a woman steals flowers from grave.,fairness,purity
vignettes_mccurrie,a kkk ceremony.,care,purity
vignettes_mccurrie,a kid sues her parents to pay for her education.,fairness,authority
vignettes_mccurrie,a young man swears at police.,care,authority
vignettes_mccurrie,an employee destroys her boss laptop and office.,care,authority
vignettes_mccurrie,a boy is forcefully subdued by police due to fighting.,care,authority
vignettes_mccurrie,someone purposefully trips fleeing refugees.,fairness,care
vignettes_mccurrie,a teenager disrespects his mother.,authority,care
vignettes_mccurrie,ballots are destroyed by setting them on fire.,care,fairness
vignettes_mccurrie,a guy cheats his family out of their money and property.,fairness,loyalty
vignettes_mccurrie,child swears at their guardians.,care,authority
vignettes_mccurrie,children disrespect deaf mother.,care,authority
vignettes_mccurrie,child is abandoned on the side of the road.,fairness,care
vignettes_mccurrie,a disfigured man was bullied on instagram by the athlete shaq.,authority,care
vignettes_mccurrie,a rich man steals money from a homeless person.,loyalty,fairness


==> supplemental/bert_improvements.csv <==
dataset,sentence,prediction,truth
vignettes_chadwick,running  walking for cancer research.,cooperative,charitable
vignettes_chadwick,remaining silent in church when asked to.,unfriendly,cooperative
vignettes_chadwick,hitting a parked car and then taking off.,uncooperative,dishonest
vignettes_chadwick,stating that you truly believe that being a nazi is wrong when you yourself are one.,disloyal,dishonest
vignettes_chadwick,not giving a bank teller back the money they overpaid you.,charitable,dishonest
vignettes_chadwick,cheating with a friends romantic partner.,dishonest,disloyal
vignettes_chadwick,making a promise and not keeping it.,unfriendly,disloyal
vignettes_chadwick,making a friend help you cheat.,friendly,disloyal
vignettes_chadwick,helping a stranger pick up stuff they have dropped.,honest,friendly
vignettes_chadwick,giving a compliment.,charitable,friendly
vignettes_chadwick,offering tissues to a person with a cold.,charitable,friendly
vignettes_chadwick,starting a conversation with a classmate.,cooperative,friendly
vignettes_chadwick,waving back when a friend waves.,unfriendly,friendly
vignettes_chadwick,giving your girl  boy friend a friendly pat on the rear.,charitable,friendly
vignettes_chadwick,not cheating on the test when all your friends are.,dishonest,honest
vignettes_chadwick,not plagiarizing on schoolwork.,dishonest,honest
vignettes_chadwick,returning jewelry a friend lent you but doesnt remember you have it.,charitable,honest
vignettes_chadwick,putting information on an application that is true.,cooperative,honest
vignettes_chadwick,not cheating on your romantic partner.,dishonest,loyal
vignettes_chadwick,not giving up on your friends.,charitable,loyal
vignettes_chadwick,sticking up for your boss when others are being harshly critical.,friendly,loyal
vignettes_chadwick,staying with your job regardless of pay.,dishonest,loyal
vignettes_chadwick,staying with your spouse regardless of their cheating on you.,friendly,loyal
vignettes_chadwick,going to a family reunion.,charitable,loyal
vignettes_chadwick,refusing aid to a parent when they are in need.,charitable,uncharitable
vignettes_chadwick,being rich and not giving to the less fortunate.,disloyal,uncharitable
vignettes_chadwick,having large amounts of money and not contributing to needy causes.,dishonest,uncharitable
vignettes_chadwick,never once doing community service in your entire life.,charitable,uncharitable
vignettes_chadwick,never sending give bucks to the vets.,uncooperative,uncharitable
vignettes_chadwick,not donating your time at the homeless shelter.,charitable,uncharitable
vignettes_chadwick,always being argumentative.,cooperative,uncooperative
vignettes_chadwick,not buckling your seat belt like your mom asked.,unfriendly,uncooperative
vignettes_chadwick,not helping on homework even though you know what to do.,disloyal,uncooperative
vignettes_chadwick,not being a part of a committee because you dislike their ideas.,unfriendly,uncooperative
vignettes_chadwick,not greeting people when being greeted.,friendly,unfriendly
vignettes_chadwick,helping out in elderly homes.,friendly,charitable
vignettes_chadwick,rounding up all of your canned goods to give away.,cooperative,charitable
vignettes_chadwick,being helpful to your group instead of not being helpful.,friendly,cooperative
vignettes_chadwick,not running from a policeman when they try to pull you over.,charitable,cooperative
vignettes_chadwick,participating in group discussion in class.,uncharitable,cooperative
vignettes_chadwick,taking change out of the register you are balancing.,loyal,dishonest
vignettes_chadwick,plagiarism.,honest,dishonest
vignettes_chadwick,turning on a friend when they are in trouble.,honest,disloyal
vignettes_chadwick,taking your friends exs side when they break up.,dishonest,disloyal
vignettes_chadwick,introducing yourself to a new person in a group.,unfriendly,friendly
vignettes_chadwick,talking to the person next to you on a plane.,unfriendly,friendly
vignettes_chadwick,saying hello to people whom you work with outside of work.,dishonest,friendly
vignettes_chadwick,giving a nice response when asked a simple question.,charitable,friendly
vignettes_chadwick,when you buy something for a friend give them their change.,charitable,honest
vignettes_chadwick,holding to religious beliefs regardless of the circumstances.,unfriendly,loyal
vignettes_chadwick,ignoring a homeless mother and child.,disloyal,uncharitable
vignettes_chadwick,not donating money to a cancer child.,charitable,uncharitable
vignettes_chadwick,never offering your help during the holidays.,charitable,uncharitable
vignettes_chadwick,eating out alone because you know your friend is broke.,charitable,uncharitable
vignettes_chadwick,not giving money to the homeless man in front of the department store.,uncooperative,uncharitable
vignettes_chadwick,not willing to listen to others thoughts and shouting out your own.,charitable,uncooperative
vignettes_chadwick,not helping your roommate clean up after a raging party.,loyal,uncooperative
vignettes_chadwick,refusing to do assigned chores.,uncharitable,uncooperative
vignettes_chadwick,never offering to be the nights designated driver.,unfriendly,uncooperative
vignettes_chadwick,refusing to adapt to the new changes.,unfriendly,uncooperative
vignettes_chadwick,whining about the task you have been asked to do.,charitable,uncooperative
vignettes_chadwick,shutting someone up when they are speaking.,cooperative,unfriendly
vignettes_chadwick,not speaking to a new employee just because they are funny looking.,disloyal,unfriendly
vignettes_chadwick,not apologizing for bumping into someone in a hallway.,honest,unfriendly
vignettes_chadwick,not answering the door when you know a neighbor has dropped by.,disloyal,unfriendly
vignettes_chadwick,not introducing yourself to a new person in a group.,dishonest,unfriendly
vignettes_chadwick,helping build a home for the needy.,loyal,charitable
vignettes_chadwick,working with the less fortunate on a volunteer basis.,cooperative,charitable
vignettes_chadwick,letting someone dump all their problems to help them relieve themselves.,uncharitable,charitable
vignettes_chadwick,donating anything you dont use to a charity.,uncharitable,charitable
vignettes_chadwick,trying to adapt to the new changes at work.,uncooperative,cooperative
vignettes_chadwick,following directions.,unfriendly,cooperative
vignettes_chadwick,taking prescriptions as directed.,dishonest,cooperative
vignettes_chadwick,cheating on a significant other and never telling them.,disloyal,dishonest
vignettes_chadwick,borrowing  taking money from a roommate without asking.,charitable,dishonest
vignettes_chadwick,cheating on an exam.,disloyal,dishonest
vignettes_chadwick,giving a false opinion when asked.,charitable,dishonest
vignettes_chadwick,making out with your partners brother  sister.,unfriendly,disloyal
vignettes_chadwick,not supporting close friends and family.,loyal,disloyal
vignettes_chadwick,when you offer aid to a stranger.,uncharitable,friendly
vignettes_chadwick,always seeming to be in a good mood towards others.,uncooperative,friendly
vignettes_chadwick,saying excuse me.,dishonest,friendly
vignettes_chadwick,returning a lost wallet or purse with the money intact.,loyal,honest
vignettes_chadwick,not cheating on a test even if you have the answers in front of you.,disloyal,honest
vignettes_chadwick,speaking the truth even when you know you did wrong.,disloyal,honest
vignettes_chadwick,being willing to admit mistakes you make.,cooperative,honest
vignettes_chadwick,hiring someone based on qualifications and not on relations.,charitable,honest
vignettes_chadwick,not lying when someone wants the truth.,dishonest,honest
vignettes_chadwick,not pretending to know something that you actually dont know.,dishonest,honest
vignettes_chadwick,helping a good friend or family member whenever they are in need.,uncharitable,loyal
vignettes_chadwick,standing up for a friend even when you know they are wrong.,charitable,loyal
vignettes_chadwick,having millions of dollars and not helping one person in need of something.,dishonest,uncharitable
vignettes_chadwick,saying youre homeless when you are not really.,uncooperative,uncharitable
vignettes_chadwick,refusing to donate clothes you havent worn in a decade.,unfriendly,uncharitable
vignettes_chadwick,not participating in toys for tots even though you have dozens of toys.,cooperative,uncharitable
vignettes_chadwick,not feeding a stray cat a little something.,uncooperative,uncharitable
vignettes_chadwick,refusing to pick up after yourself in a cafeteria.,uncharitable,uncooperative
vignettes_chadwick,yelling at your parents when you are late for curfew.,disloyal,uncooperative
vignettes_chadwick,leaving work when needed.,loyal,uncooperative
vignettes_chadwick,not stopping to aid someone on the highway.,disloyal,uncooperative
vignettes_chadwick,ostracizing someone from the group.,charitable,unfriendly
vignettes_chadwick,giving a rude response when asked a simple question.,friendly,unfriendly
vignettes_chadwick,making a rude remark about someone.,uncharitable,unfriendly
vignettes_chadwick,not telling someone thank you for services.,dishonest,unfriendly
vignettes_chadwick,not saying thanks to your server at a restaurant.,uncooperative,unfriendly
vignettes_chadwick,never getting to know your classmates.,cooperative,unfriendly
vignettes_chadwick,fixing a meal for someone you know is homeless.,disloyal,charitable
vignettes_chadwick,offering  lending something you own to someone else who needs it.,uncharitable,charitable
vignettes_chadwick,helping a friend who is in need of laundry money by giving them some money.,friendly,charitable
vignettes_chadwick,giving up the things you want to do and deciding to do the things your friends want to do.,charitable,cooperative
vignettes_chadwick,being quiet in the library.,unfriendly,cooperative
vignettes_chadwick,saying that you are broke when you have money in the bank.,friendly,dishonest
vignettes_chadwick,taking your companys secrets to a competitor.,dishonest,disloyal
vignettes_chadwick,spreading rumors about a coworker to your boss so you look better.,unfriendly,disloyal
vignettes_chadwick,going against your father.,cooperative,disloyal
vignettes_chadwick,going against a leaders decisions that you voted for.,cooperative,disloyal
vignettes_chadwick,saying thank you.,honest,friendly
vignettes_chadwick,telling your instructor you got an answer wrong even though they counted it right.,dishonest,honest
vignettes_chadwick,return something you find to the lost and found.,dishonest,honest
vignettes_chadwick,never telling a secret you promised to keep.,honest,loyal
vignettes_chadwick,being there for your friends when they need you.,disloyal,loyal
vignettes_chadwick,if you make a promise keep it.,unfriendly,loyal
vignettes_chadwick,being a good friend.,dishonest,loyal
vignettes_chadwick,defending family regardless of the situation.,friendly,loyal
vignettes_chadwick,saying you will help others but you really dont.,charitable,uncharitable
vignettes_chadwick,not giving tips for any kind of service.,cooperative,uncharitable
vignettes_chadwick,passing laws that ostracize the homeless.,cooperative,uncharitable
vignettes_chadwick,refusing to accept discomfort when it could mean a great improvement for another.,charitable,uncharitable
vignettes_chadwick,not contributing to any society especially when the cost is minimal eg .,friendly,uncharitable
vignettes_chadwick,not giving money to your church.,uncooperative,uncharitable
vignettes_chadwick,refusing to speak during a group oral presentation.,friendly,uncooperative
vignettes_chadwick,little kids not wanting to go to sleep.,unfriendly,uncooperative
vignettes_chadwick,yelling at the store clerk for no good reason.,charitable,unfriendly
vignettes_chadwick,not helping an old person on a walker open the door.,uncharitable,unfriendly
vignettes_chadwick,not smiling when being smiled at.,loyal,unfriendly
vignettes_chadwick,walking past your neighbor with your head down.,friendly,unfriendly
vignettes_chadwick,donating blood.,uncharitable,charitable
vignettes_chadwick,helping single mothers who want to study.,friendly,charitable
vignettes_chadwick,pulling over when an emergency vehicle is trying to pass you.,uncharitable,cooperative
vignettes_chadwick,deciding that someones way could be better even though you think it isnt.,uncooperative,cooperative
vignettes_chadwick,having sex with a friends significant other.,uncharitable,disloyal
vignettes_chadwick,leaving your mate if they lose their job.,uncooperative,disloyal
vignettes_chadwick,abandoning a military post when an enemy attacks.,uncooperative,disloyal
vignettes_chadwick,telling someone you are their friend and then bad mouthing them to others.,honest,disloyal
vignettes_chadwick,voting for a random candidate when your friend is up for election.,uncooperative,disloyal
vignettes_chadwick,changing jobs when a salary increase is available at another facility.,loyal,disloyal
vignettes_chadwick,taking a neighbor to the store.,dishonest,friendly
vignettes_chadwick,when youre helpful with an old person.,cooperative,friendly
vignettes_chadwick,a server who is always smiling and making small talk.,loyal,friendly
vignettes_chadwick,opening the door for the person behind you.,unfriendly,friendly
vignettes_chadwick,saying good morning to coworkers.,dishonest,friendly
vignettes_chadwick,taking credit only for your own work.,dishonest,honest
vignettes_chadwick,giving someone something they lost.,charitable,honest
vignettes_chadwick,giving someone back something they dropped.,friendly,honest
vignettes_chadwick,sticking up for a friend when they are not present.,friendly,loyal
vignettes_chadwick,watching out for a friend when they are three sheets to the wind intoxicated.,uncooperative,loyal
vignettes_chadwick,telling your friend his  her romantic partner asked you out for a date.,friendly,loyal
vignettes_chadwick,being by your friends side after they have done something wrong.,friendly,loyal
vignettes_chadwick,keeping sacred induction rituals of your sorority or fraternity a secret.,uncooperative,loyal
vignettes_chadwick,thinking homeless people are dirty and gross and it was all their fault that they are homeless.,dishonest,uncharitable
vignettes_chadwick,not giving a ride to a friend who needs it.,disloyal,uncharitable
vignettes_chadwick,not giving something you dont need because it costs you money.,charitable,uncharitable
vignettes_chadwick,not buying a friend lunch when they are broke.,friendly,uncharitable
vignettes_chadwick,not wanting to welcome a homeless person to your home for one meal.,uncooperative,uncharitable
vignettes_chadwick,not pulling over for an ambulance that is trying to pass you.,cooperative,uncooperative
vignettes_chadwick,arguing with a professor when you are at fault.,disloyal,uncooperative
vignettes_chadwick,not helping out because you dont enjoy the present task.,loyal,uncooperative
vignettes_chadwick,being rude to someone who just helped you.,uncooperative,unfriendly
vignettes_chadwick,being rude to a cashier at a store.,friendly,unfriendly
vignettes_chadwick,not holding a door for someone who is following you into a building.,honest,unfriendly
vignettes_chadwick,saying hello to someone with an angry expression on your face.,friendly,unfriendly
vignettes_chadwick,not waving at an overly happy motorist.,uncharitable,unfriendly
vignettes_clifford,a boy sets a series of traps to kill stray cats in his neighborhood.,authority,care
vignettes_clifford,a referee intentionally makes bad calls that help his favored team win.,purity,fairness
vignettes_clifford,a woman gets hired only because her father is close friends with the boss.,loyalty,fairness
vignettes_clifford,an american tells foreigners that the us is an evil force in the world.,care,loyalty
vignettes_clifford,a man in a bar uses his phone to watch people having sex with animals.,fairness,purity
vignettes_clifford,a teenage male in a dorm bathroom secretly uses a strangers toothbrush.,fairness,purity
vignettes_clifford,a tenant bribes a landlord to be the first to get their apartment repainted.,purity,fairness
vignettes_clifford,a girl asks for allowance even though her brother did her chores for her.,authority,fairness
vignettes_clifford,a hollywood star agrees with a foreign dictators denunciation of the us.,authority,loyalty
vignettes_clifford,an employee at a morgue eats his pepperoni pizza off of a dead body.,authority,purity
vignettes_clifford,a boy makes fun of his brother for getting dumped by his girlfriend.,fairness,care
vignettes_clifford,a student gets an a on a group project when he didnt do his part.,loyalty,fairness
vignettes_clifford,an employee lies about how many hours she worked during the week.,purity,fairness
vignettes_clifford,a woman lies about the number of vacation days she has taken at work.,purity,fairness
vignettes_clifford,a college president sings a rival schools fight song during a pep rally.,care,loyalty
vignettes_clifford,a woman refuses to stand when the judge walks into the courtroom.,fairness,authority
vignettes_clifford,a group of women have a long and loud conversation during a church sermon.,purity,authority
vignettes_clifford,a woman clearly avoids sitting next to an obese woman on the bus.,authority,care
vignettes_clifford,a man secretly votes against his wife in a local beauty pageant.,care,loyalty
vignettes_clifford,a former secretary of state publicly gives up his citizenship to the us.,fairness,loyalty
vignettes_clifford,a us swimmer cheers as a chinese foe beats his teammate to win the gold.,care,loyalty
vignettes_clifford,a girl repeatedly interrupts her teacher as he explains a new concept.,fairness,authority
vignettes_clifford,a man secretly watches sports on his cell phone during a pastors sermon.,purity,authority
vignettes_clifford,a teenager urinates in the wave pool at a crowded amusement park.,fairness,purity
vignettes_clifford,a story about a remote tribe eating the flesh of their deceased members.,care,purity
vignettes_mccurrie,a man shoots at people.,authority,care
vignettes_mccurrie,a woman intentionally dents cans of food in order to get a discount on the product.,care,fairness
vignettes_mccurrie,a basketball player yells at his coaches.,care,authority
vignettes_mccurrie,someone is not hired for a job because of their ethnicity.,care,fairness
vignettes_mccurrie,a hunter kills an endangered rhino.,fairness,care
vignettes_mccurrie,a man is disrespectful toward his adoptive parents.,authority,care
vignettes_mccurrie,a man cuts a line so that he can get tickets before other people.,care,fairness
vignettes_mccurrie,a woman catches man cheating.,care,loyalty
vignettes_mccurrie,a man backs out of a bet during a pool competition.,care,fairness
vignettes_mccurrie,bride kisses bestman on wedding.,fairness,loyalty
vignettes_mccurrie,a girl is betrayed by her boyfriend to avoid a criminal sentence.,care,loyalty

